Adversarial Evaluation of Dialogue Models

The recent application of RNN encoder-decoder models has resulted in substantial progress in fully data-driven dialogue systems, but evaluation remains a challenge. An adversarial loss could be a way to directly evaluate the extent to which generated dialogue responses sound like they came from a human. This could reduce the need for human evaluation, while more directly evaluating on a generative task. In this work, we investigate this idea by training an RNN to discriminate a dialogue model's samples from human-generated samples. Although we find some evidence this setup could be viable, we also note that many issues remain in its practical application. We discuss both aspects and conclude that future work is warranted.

==> length.dat <==
length score human
7 0.49 1
16 0.70 1
4 0.34 1
13 0.63 0
16 0.67 1
16 0.64 1
8 0.49 1
14 0.63 1
5 0.39 0
4 0.40 1
2 0.26 0
7 0.44 1
15 0.57 0
17 0.75 1
9 0.56 1
19 0.73 1
11 0.58 1
8 0.59 0
15 0.59 0
3 0.25 1
5 0.58 0
4 0.36 1
3 0.27 0
2 0.22 0
12 0.55 0
12 0.57 0
2 0.26 0
6 0.45 0
3 0.26 0
15 0.64 1
19 0.72 1
12 1.00 1
12 0.35 1
5 0.40 0
18 0.68 1
12 0.60 0
13 0.59 1
9 0.50 0
15 0.65 1
9 0.51 0
4 0.40 1
6 0.44 1
12 0.59 1
12 0.51 1
9 0.59 1
12 0.59 0
7 0.47 1
3 0.30 0
8 0.49 1
16 0.66 1
19 0.71 1
9 0.51 1
4 0.43 0
6 0.43 0
3 0.06 0
9 0.55 1
6 0.41 0
9 0.50 1
11 0.51 0
3 0.25 1
17 0.72 1
2 0.21 1
6 0.46 0
7 0.60 1
10 0.50 0
13 0.60 1
9 0.50 0
17 0.68 1
20 0.73 1
14 0.62 1
5 0.31 0
5 0.39 0
10 0.49 0
12 0.57 0
7 0.45 1
9 0.48 1
10 0.58 0
6 0.42 1
16 0.64 0
12 0.56 1
7 0.48 0
4 0.31 0
20 0.66 1
7 0.57 0
7 0.42 0
2 0.23 0
12 0.58 0
20 0.71 1
9 0.52 1
16 0.72 1
2 0.23 0
6 0.44 1
8 0.61 1
2 0.19 0
5 0.49 1
11 0.57 1
18 0.68 1
18 0.62 0
11 0.62 0
2 0.28 1
12 0.55 1
9 0.48 1
9 0.55 0
8 0.53 1
12 0.58 1
5 0.37 0
5 0.45 1
7 0.49 0
7 0.19 0
17 0.62 1
6 0.58 0
13 0.62 1
8 0.48 0
21 0.78 1
7 0.47 1
4 0.35 0
12 0.91 1
5 0.38 1
15 0.67 0
3 0.25 1
9 0.51 1
3 0.28 0
15 0.64 1
4 0.40 0
2 0.21 0
20 0.72 1
3 0.26 0
5 0.34 1
4 0.31 1
4 0.35 1
20 0.68 1
11 0.58 1
8 0.47 1
6 0.45 1
6 0.44 0
17 0.66 1
11 0.60 1
13 0.65 1
12 0.79 1
10 0.53 1
15 0.65 1
20 0.70 1
5 0.34 0
8 0.52 1
13 0.55 1
18 0.72 1
11 0.50 0
4 0.36 1
16 0.63 1
11 0.58 0
18 0.67 1
12 0.51 0
15 0.66 1
3 0.23 1
13 0.63 1
17 0.67 1
10 0.68 0
15 0.68 0
19 0.66 0
7 0.49 1
2 0.26 0
15 0.53 1
18 0.64 0
8 0.50 1
7 0.43 0
3 0.24 0
17 0.69 1
21 0.66 1
9 0.51 1
3 0.36 1
2 0.24 0
4 0.31 0
2 0.24 0
17 0.66 0
4 0.32 0
8 0.34 0
19 0.73 1
2 0.24 0
7 0.62 0
3 0.25 1
7 0.50 0
3 0.26 0
18 0.53 0
7 0.58 1
12 0.48 1
3 0.25 0
9 0.46 1
2 0.28 0
8 0.51 1
16 0.64 0
3 0.27 0
6 0.41 0
2 0.39 0
12 0.67 0
17 0.67 1
4 0.38 1
20 0.82 0
5 0.33 1
9 0.51 0
13 0.59 0
10 0.51 1
2 0.35 0
15 0.62 1
2 0.26 0
15 0.62 0
7 0.51 1
3 0.40 1
21 0.67 1
8 0.53 1
17 0.63 0
2 0.22 0
13 0.62 1
20 0.70 0
9 0.52 0
12 0.52 0
14 0.72 1
9 0.51 1
4 0.30 1
9 0.51 1
4 0.34 0
9 0.52 1
16 0.62 0
10 0.54 0
2 0.23 0
20 0.74 1
18 0.99 1
11 0.61 0
4 0.37 0
7 0.41 1
18 0.77 0
8 0.46 0
14 0.62 1
6 0.43 0
21 0.75 0
3 0.27 0
8 0.47 1
3 0.38 1
12 0.57 0
5 0.43 1
7 0.45 0
12 0.53 0
9 0.51 0
7 0.47 1
9 0.51 0
13 0.53 0
11 0.55 1
2 0.18 0
10 0.54 1
17 0.59 1
9 0.53 0
21 0.62 0
12 0.53 1
10 0.54 1
9 0.54 1
14 0.69 1
4 0.35 0
6 0.40 0
3 0.36 1
9 0.50 1
6 0.41 1
3 0.23 0
11 0.59 0
16 0.65 1
9 0.50 1
5 0.40 0
11 0.54 0
10 0.53 0
9 0.50 0
6 0.46 1
3 0.25 1
15 0.69 1
10 0.55 1
13 0.57 1
10 0.54 1
6 0.43 0
5 0.33 0
6 0.38 0
15 0.63 1
10 0.55 1
14 0.62 1
13 0.59 1
9 0.49 0
2 0.27 0
11 0.58 1
7 0.46 1
15 0.57 1
11 0.57 0
8 0.43 0
9 0.48 1
11 0.55 0
7 0.46 0
2 0.24 0
7 0.45 0
19 0.70 1
6 0.42 0
4 0.38 0
18 0.67 1
6 0.41 0
17 0.64 1
13 0.57 1
18 0.61 1
3 0.28 0
5 0.34 0
16 0.64 1
13 0.63 0
10 0.58 0
20 0.66 1
19 0.67 0
9 0.52 0
12 0.53 1
19 0.68 1
9 0.50 1
6 0.54 1
6 0.42 0
9 0.53 0
7 0.52 0
5 0.33 0
2 0.20 1
14 0.54 1
6 0.45 0
21 0.77 1
7 0.47 1
13 0.55 0
8 0.43 1
7 0.45 1
3 0.43 1
21 0.76 1
8 0.64 1
7 0.52 0
2 0.20 0
10 0.55 0
9 0.51 0
15 0.12 0
6 0.97 0
8 0.52 1
4 0.34 0
2 0.18 0
8 0.44 0
7 0.40 0
15 0.59 1
3 0.28 1
21 0.79 0
2 0.23 0
4 0.33 0
5 0.38 0
11 0.56 0
13 0.52 1
6 0.73 1
9 0.50 1
15 0.67 0
14 0.60 0
6 0.82 1
13 0.58 1
17 0.58 0
12 0.67 0
8 0.45 0
9 0.51 0
9 0.55 1
4 0.35 1
14 0.60 1
6 0.36 0
17 0.66 0
10 0.52 1
5 0.37 0
10 0.41 1
2 0.21 0
8 0.48 1
6 0.54 1
14 0.57 1
9 0.49 0
12 0.59 1
8 0.47 0
16 0.70 1
14 0.66 0
3 0.27 1
19 0.65 0
15 0.64 0
4 0.29 1
15 0.67 1
9 0.50 1
15 0.70 1
9 0.50 0
3 0.36 1
21 0.66 1
20 0.75 1
16 0.65 1
3 0.25 1
10 0.52 1
10 0.60 0
9 0.54 0
6 0.40 0
9 0.51 0
10 0.54 0
4 0.36 0
3 0.25 0
2 0.23 0
12 0.58 0
9 0.50 1
10 0.56 0
6 0.58 1
9 0.50 0
7 0.51 1
5 0.42 1
5 0.38 0
18 0.77 1
20 0.75 1
6 0.39 0
16 0.64 1
7 0.43 1
14 0.56 0
5 0.35 0
8 0.52 1
9 0.51 1
9 0.52 1
10 0.48 0
3 0.30 1
11 0.65 0
17 0.69 0
17 0.67 1
6 0.42 0
6 0.45 0
11 0.58 0
5 0.44 0
6 0.41 1
3 0.25 0
2 0.26 0
3 0.28 0
5 0.39 0
20 0.66 1
9 0.61 0
9 0.50 0
9 0.56 1
7 0.43 1
2 0.22 0
5 0.50 0
9 0.51 1
16 0.62 1
11 0.53 0
2 0.21 1
9 0.51 1
17 0.62 0
2 0.23 0
3 0.26 0
11 0.58 0
10 0.49 1
8 0.54 0
6 0.48 0
18 0.61 0
8 0.48 0
18 0.67 1
7 0.42 1
5 0.38 1
5 0.36 1
9 0.49 1
3 0.22 0
5 0.38 0
11 0.56 0
21 0.43 0
12 0.53 1
2 0.24 0
2 0.43 0
18 0.58 1
6 0.38 1
4 0.46 1
17 0.57 1
4 0.30 0
9 0.48 0
9 0.50 0
20 0.66 1
19 0.73 1
5 0.42 1
7 0.47 1
3 0.28 0
3 0.25 1
4 0.34 1
8 0.49 1
3 0.29 0
9 0.56 0
6 0.43 1
5 0.37 0
6 0.43 0
2 0.37 1
16 0.67 1
8 0.49 1
13 0.64 1
7 0.52 1
9 0.55 0
6 0.52 0
8 0.42 0
20 0.69 0
11 0.55 0
21 0.68 1
5 0.40 1
2 0.24 0
9 0.51 1
6 0.46 0
12 0.60 1
5 0.37 0
2 0.18 1
8 0.51 1
4 0.36 0
13 0.53 0
15 0.56 0
7 0.49 0
4 0.34 0
13 0.63 0
21 0.61 1
10 0.58 0
7 0.48 1
7 0.13 0
9 0.56 1
4 0.32 1
8 0.45 0
6 0.40 1
4 0.52 0
10 0.55 0
8 0.65 0
3 0.31 0
2 0.25 0
12 0.55 1
9 0.50 0
9 0.48 1
7 0.46 0
15 0.62 1
3 0.34 1
5 0.40 1
4 0.38 1
14 0.65 1
4 0.40 1
9 0.56 1
2 0.26 0
5 0.38 0
9 0.62 1
11 0.55 1
9 0.48 0
9 0.53 1
7 0.43 0
5 0.33 0
3 0.20 0
17 0.70 1
8 0.50 1
2 0.20 0
18 0.64 1
11 0.59 0
12 0.51 1
3 0.24 1
9 0.51 0
21 0.69 1
9 0.51 0
3 0.29 0
9 0.51 1
9 0.53 0
3 0.25 0
20 0.67 1
5 0.40 1
9 0.58 0
15 0.64 0
12 0.64 1
12 0.59 1
11 0.57 1
9 0.54 0
15 0.61 1
2 0.24 0
6 0.50 0
2 0.23 0
12 0.49 1
2 0.18 0
4 0.36 1
3 0.25 0
2 0.22 1
8 0.53 1
4 0.39 1
3 0.25 1
2 0.21 0
6 0.42 0
9 0.51 0
21 0.69 0
2 0.23 0
9 0.52 1
2 0.35 0
10 0.51 1
19 0.68 1
13 0.56 1
17 0.64 1
4 0.34 0
10 0.60 1
9 0.51 0
21 0.66 1
16 0.62 0
6 0.42 0
17 0.67 0
5 0.37 0
12 0.64 1
5 0.38 0
6 0.43 0
19 0.61 1
9 0.48 1
6 0.45 0
10 0.51 1
2 0.43 1
21 0.68 1
6 0.33 0
4 0.47 0
9 0.52 0
6 0.43 0
8 0.50 0
3 0.21 0
5 0.58 0
14 0.59 1
2 0.21 0
9 0.50 1
5 0.33 0
13 0.59 1
21 0.03 0
21 0.64 1
3 0.33 0
15 0.68 1
4 0.35 1
16 0.69 1
8 0.85 1
6 0.44 0
10 0.51 1
5 0.40 1
6 0.39 0
5 0.35 0
5 0.37 1
4 0.39 0
9 0.51 0
2 0.21 0
18 0.65 1
5 0.38 0
10 0.56 0
14 0.60 0
19 0.72 1
9 0.51 0
4 0.34 1
19 0.67 0
5 0.38 0
20 0.67 1
9 0.48 0
3 0.22 1
18 0.67 1
5 0.40 0
10 0.62 0
14 1.00 1
15 0.61 0
5 0.37 1
7 0.43 0
16 0.68 1
2 0.31 1
5 0.40 0
10 0.54 0
5 0.40 0
15 0.61 1
15 0.62 0
11 0.57 0
5 0.37 1
5 0.37 1
5 0.43 0
8 0.46 0
9 0.52 0
9 0.48 0
2 0.26 1
4 0.36 0
10 0.56 1
2 0.19 0
11 0.58 0
5 0.36 0
12 0.53 0
4 0.38 0
2 0.23 1
2 0.31 0
9 0.51 1
6 0.40 1
2 0.17 1
21 0.66 0
11 0.54 0
5 0.39 0
2 0.17 0
12 0.53 1
11 0.47 0
21 0.74 1
7 0.47 0
12 0.56 1
6 0.41 1
16 0.69 1
3 0.29 0
10 0.56 1
13 0.60 1
10 0.59 0
13 0.56 1
15 0.56 0
11 0.60 0
6 0.44 1
7 0.47 0
10 0.56 0
15 0.61 0
11 0.57 0
2 0.20 0
14 0.62 0
5 0.53 0
8 0.98 1
6 0.39 0
15 0.65 0
9 0.51 1
10 0.57 1
15 0.60 0
6 0.45 1
11 0.55 0
15 0.64 1
12 0.56 0
16 0.64 1
9 0.51 1
9 0.51 0
9 0.52 0
3 0.30 1
6 0.37 1
12 0.55 0
19 0.67 1
13 0.63 0
9 0.52 0
9 0.51 1
2 0.22 0
12 0.60 0
18 0.99 1
10 0.51 0
6 0.36 0
5 0.71 1
2 0.28 0
7 0.49 0
4 0.31 0
7 0.48 0
15 0.64 1
9 0.51 0
9 0.50 0
6 0.41 0
3 0.33 0
3 0.30 0
8 0.51 0
6 0.44 0
8 0.47 0
7 0.44 1
2 0.28 1
3 0.27 0
2 0.22 0
4 0.34 0
13 0.58 1
4 0.39 1
6 0.37 1
7 0.51 1
2 0.21 1
3 0.24 1
6 0.45 0
6 0.38 0
4 0.33 1
3 0.23 0
8 0.49 0
5 0.32 1
8 0.49 1
19 0.68 1
8 0.43 1
6 0.44 0
8 0.48 1
3 0.25 0
8 0.49 0
2 0.20 0
7 0.50 1
9 0.51 1
6 0.43 1
18 0.68 0
13 0.10 0
3 0.25 1
2 0.24 1
9 0.48 0
6 0.41 0
9 0.50 1
13 0.59 1
5 0.45 0
5 0.36 0
17 0.63 1
3 0.33 0
11 0.61 0
6 0.46 0
10 0.46 1
2 0.20 1
4 0.34 0
20 0.67 1
8 0.47 1
6 0.47 0
16 0.60 1
2 0.26 0
10 0.57 0
5 0.39 0
21 0.97 1
4 0.41 1
19 0.65 1
8 0.46 1
8 0.45 1
9 0.50 0
20 0.66 0
16 0.64 1
12 0.59 1
4 0.39 0
9 0.56 1
3 0.25 0
8 0.51 0
10 0.54 1
10 0.56 0
11 0.58 1
4 0.36 1
3 0.37 1
3 0.26 0
3 0.31 0
4 0.33 0
9 0.02 0
15 0.61 1
2 0.24 0
11 0.67 0
15 0.63 1
19 0.66 1
6 0.45 0
10 0.51 0
7 0.44 1
9 0.53 0
7 0.45 0
5 0.41 1
11 0.58 1
13 0.58 0
9 0.49 1
13 0.60 1
5 0.41 0
3 0.28 1
9 0.51 1
7 0.50 1
3 0.34 0
9 0.50 0
12 0.64 1
3 0.36 1
10 0.58 1
11 0.53 0
9 0.51 1
14 0.62 1
3 0.29 0
9 0.56 0
3 0.31 0
4 0.32 0
2 0.21 0
14 0.68 1
17 0.59 1
12 0.60 0
16 0.65 1
3 0.28 1
12 0.55 1
10 0.64 0
2 0.30 1
2 0.24 0
12 0.54 0
3 0.29 1
6 0.44 1
6 0.41 1
7 0.40 0
2 0.19 0
11 0.67 0
9 0.47 1
13 0.61 0
9 0.55 0
12 0.81 1
3 0.31 1
5 0.40 1
6 0.50 1
9 0.50 1
9 0.65 1
10 0.55 0
4 0.41 1
10 0.48 0
4 0.36 0
7 0.49 0
2 0.23 0
3 0.29 0
7 0.41 0
9 0.47 0
9 0.53 1
10 0.72 1
14 0.66 0
3 0.24 0
9 0.54 0
13 0.61 1
15 0.72 1
7 0.53 1
3 0.29 0
13 0.59 1
11 0.57 1
7 0.42 1
9 0.55 1
6 0.41 0
4 0.29 1
7 0.44 0
11 0.53 0
5 0.39 1
8 0.53 0
13 0.53 1
20 0.59 1
12 0.63 1
11 0.57 0
9 0.54 0
12 0.00 0
11 0.60 1
14 0.61 1
6 0.63 1
13 0.58 0
17 0.61 1
11 0.64 0
16 0.64 0
5 0.38 0
9 0.50 0
13 0.59 1
7 0.43 0
18 0.65 1
6 0.40 0
18 0.64 0
14 0.65 0
18 0.66 1
9 0.49 0
16 0.66 0
2 0.17 0
10 0.48 0
6 0.44 1
3 0.23 1
9 0.63 1
2 0.21 0
3 0.48 1
15 0.64 1
5 0.44 1
6 0.45 1
16 0.82 1
10 0.67 1
15 0.65 0
2 0.22 0
6 0.41 1
9 0.51 1
20 0.64 1
8 0.55 1
10 0.52 1
13 0.57 0
11 0.74 1
20 0.75 1
9 0.50 0
15 0.67 1
21 0.79 0
11 0.58 1
3 0.24 0
19 0.64 0
8 0.50 1
5 0.31 0
8 0.56 1
6 0.48 0
3 0.34 1
5 0.37 0
8 0.47 0
9 0.56 1
15 0.60 0
6 0.47 0
8 0.51 1
8 0.51 1
13 0.60 0
6 0.40 0
8 0.53 1
21 0.70 1
14 0.57 0
10 0.60 1
18 0.66 0
3 0.28 1
8 0.47 0
21 0.63 1
12 0.60 0
7 0.45 1
15 0.62 0
13 0.57 1
17 0.59 0
9 0.54 0
9 0.47 1
20 0.74 1
19 0.74 1
12 0.65 0
16 0.76 1
10 0.52 0
13 0.55 1
10 0.56 1
13 0.60 1
6 0.40 0
2 0.19 1
8 0.49 1
7 0.52 0
15 0.62 1
15 0.62 0
8 0.52 1
8 0.48 1
2 0.21 0
9 0.49 0
6 0.44 1

==> pr.dat <==
0.496 1.000
0.496 1.000
0.497 1.000
0.497 1.000
0.497 1.000
0.497 1.000
0.498 1.000
0.498 1.000
0.498 1.000
0.498 1.000
0.498 1.000
0.498 1.000
0.498 1.000
0.499 1.000
0.499 1.000
0.499 1.000
0.499 1.000
0.500 1.000
0.501 0.998
0.502 0.994
0.503 0.992
0.506 0.990
0.508 0.982
0.512 0.976
0.519 0.974
0.517 0.956
0.523 0.948
0.527 0.946
0.528 0.938
0.530 0.929
0.531 0.927
0.530 0.913
0.534 0.911
0.539 0.909
0.540 0.897
0.545 0.889
0.545 0.871
0.545 0.861
0.548 0.845
0.552 0.833
0.555 0.817
0.557 0.794
0.562 0.786
0.567 0.776
0.567 0.748
0.569 0.734
0.579 0.720
0.581 0.706
0.588 0.683
0.590 0.659
0.592 0.633
0.596 0.583
0.597 0.532
0.605 0.512
0.621 0.490
0.630 0.470
0.639 0.446
0.639 0.413
0.668 0.393
0.669 0.359
0.668 0.337
0.694 0.310
0.716 0.294
0.724 0.264
0.725 0.234
0.746 0.208
0.769 0.188
0.800 0.153
0.838 0.125
0.879 0.103
0.885 0.093
1.000 0.008
